Energy Communities: From European Law to Numerical Modeling

In 2019, the European Union introduced two new actors in the European energy system: Renewable and Citizen Energy Communities (RECs and CECs). Modelling these two new actors and their effects on the energy system is crucial when implementing the European Legislation, incorporating energy communities (ECs) into the electric grid, planning ECs, and conducting academic research. This paper aims to bridge the gap between the letter of the law and numerical models of ECs. After introducing RECs and CECs, we list elements of the law to be considered by regulators, distribution system operators, EC planners, researchers, and other stakeholders when modelling ECs. Finally, we provide three case studies of EC models that explicitly include elements of the European Law.

==> EEM2020_arxiv version/actual_key_sample.dat <==
%% LaTeX2e file `actual_key_sample.dat'
%% generated by the `filecontents' environment
%% from source `EEM20_EnergyCommunities' on 2020/08/07.
%%
time,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,load,production,actual_surplus
00-01-00 00:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10.86106667,0,0
00-01-00 00:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10.86106667,0,0
00-01-00 01:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12.65418333,0,0
00-01-00 01:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12.65418333,0,0
00-01-00 02:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.296666666,0,0
00-01-00 02:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.296666666,0,0
00-01-00 03:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.167516667,0,0
00-01-00 03:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.167516667,0,0
00-01-00 04:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11.01731667,0,0
00-01-00 04:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11.01731667,0,0
00-01-00 05:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.580366668,0,0
00-01-00 05:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.580366668,0,0
00-01-00 06:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.961216664,0,0
00-01-00 06:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.961216664,0,0
00-01-00 07:00,7.44E-10,1.49E-09,2.23E-09,0.042945511,4.29E-02,4.29E-02,0.129675388,1.30E-01,1.30E-01,1.30E-01,1.30E-01,0.319040209,3.19E-01,0.337139866,3.37E-01,9.748950001,0.337,0
00-01-00 07:30,5.53E-09,1.09E-08,1.63E-08,0.046622368,4.66E-02,4.66E-02,0.137029098,1.37E-01,1.37E-01,1.37E-01,1.37E-01,0.330070781,3.30E-01,0.351847286,3.52E-01,9.748950001,0.352,0
00-01-00 08:00,0.508916643,0.716427026,1.51117741,1.726244077,2.273494458,3.064739841,3.724773174,4.375989838,4.815351268,5.330178317,5.776330365,6.092713698,6.300224081,6.619224081,7.070357413,10.78431667,7.070357413,0
00-01-00 08:30,0.508916667,1.801718154,3.681759643,3.89682631,4.463059643,5.717009641,6.377042974,7.028259641,7.468309641,8.082942973,8.560226306,8.876609639,9.546792971,9.865792971,10.3169263,10.78431667,10.3169263,0
00-01-00 09:00,0.6123,2.017333333,3.821983333,4.081,5.00455,6.437133333,7.274633333,7.839216666,8.366699999,8.819416666,9.464583333,9.788233333,14.09175,14.31326667,14.69565,14.69565,15.27011727,0.574467265
00-01-00 09:30,0.6123,2.017333333,3.821983333,4.081,5.00455,6.437133333,7.274633333,7.839216666,8.366699999,8.819416666,9.464583333,9.788233333,14.09175,14.31326667,14.69565,14.69565,23.17900624,8.483356235
00-01-00 10:00,1.766816667,1.9959949,2.560289797,2.727789797,4.008489797,5.810739769,7.068339769,7.520289769,8.040073102,8.698223102,9.466989769,9.910039769,10.62959949,11.13964949,11.52199949,19.284,11.52199949,0
00-01-00 10:30,1.766816667,3.067233334,4.722966667,4.890466667,6.171166667,7.973416667,9.231016667,9.682966667,10.20275,10.8609,11.62966667,12.07271667,18.3916,18.90165,19.284,19.284,20.00202176,0.71802176
00-01-00 11:00,1.58925,2.813666667,3.67275,3.8863,5.0336,6.932366667,7.510516667,8.357,8.926816667,9.9362,10.68626667,11.1425,17.31128333,17.58345,18.14251667,18.14251667,21.56938893,3.426872258
00-01-00 11:30,1.58925,2.813666667,3.67275,3.8863,5.0336,6.932366667,7.510516667,8.357,8.926816667,9.9362,10.68626667,11.1425,17.31128333,17.58345,18.14251667,18.14251667,24.44025861,6.297741943
00-01-00 12:00,0.804366667,1.966933334,2.765166667,2.976583334,4.085816667,5.839166667,6.357883334,7.335000001,7.822966668,9.037883335,10.07708334,10.50593334,12.90606667,13.08006667,13.79991667,13.79991667,25.49214434,11.69222767
00-01-00 12:30,0.804366667,1.966933334,2.765166667,2.976583334,4.085816667,5.839166667,6.357883334,7.335000001,7.822966668,9.037883335,10.07708334,10.50593334,12.90606667,13.08006667,13.79991667,13.79991667,19.2933668,5.493450134
00-01-00 13:00,0.2751,1.721016667,3.539916667,3.816516667,4.54685,5.8474,6.4849,6.8767,7.57845,8.700866667,9.860733334,10.2767,12.39316667,12.57161667,13.2009,13.2009,14.78753827,1.586638274
00-01-00 13:30,0.2751,1.721016667,3.539916667,3.816516667,4.54685,5.8474,6.4849,6.8767,7.57845,8.700866667,9.860733334,10.2767,12.39316667,12.57161667,13.2009,13.2009,17.8097948,4.608894797
00-01-00 14:00,0.2353,2.35E-01,1.99158436,2.20263436,2.638517693,2.841996805,4.148030138,4.599313471,5.348513471,6.159180138,7.565496805,7.918780138,7.92E+00,8.276813471,8.854880138,15.408,8.854880138,0
00-01-00 14:30,0.2353,0.640736278,2.104441532,2.315491532,2.751374865,3.634623446,4.940656779,5.391940112,6.141140112,6.951806779,8.358123446,8.711406779,8.71E+00,9.069440112,9.647506779,15.408,9.647506779,0
00-01-00 15:00,2.554316667,4.649283334,6.920816667,7.3856,7.787466667,8.759283334,9.594666667,9.98285,10.58358333,11.40656667,12.78208333,13.03483333,13.9209,14.16716667,14.77986667,15.49091667,14.77986667,0
00-01-00 15:30,2.554316665,4.286804414,5.842725508,6.30750884,6.709375506,7.681192168,8.5165755,8.904758832,9.505492164,10.3284755,11.70399216,11.95674216,1.20E+01,12.20300883,12.81570883,15.49091667,12.81570883,0
00-01-00 16:00,2.533127353,2.53E+00,2.53E+00,2.804760686,3.368010686,3.986900019,5.782433352,6.183883352,7.178116685,8.246133352,9.298500019,9.557900019,9.56E+00,9.767566686,10.53428335,17.39761667,10.53428335,0
00-01-00 16:30,2.11E-10,3.85E-10,5.63E-10,0.271633334,0.83488328,8.35E-01,0.919650494,1.321100492,1.32E+00,1.32E+00,1.32E+00,1.580500497,1.58E+00,1.790167164,1.924715651,17.39761667,1.924715651,0
00-01-00 17:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.66213333,0,0
00-01-00 17:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.66213333,0,0
00-01-00 18:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.67795,0,0
00-01-00 18:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.67795,0,0
00-01-00 19:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19.4909,0,0
00-01-00 19:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19.4909,0,0
00-01-00 20:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18.85156667,0,0
00-01-00 20:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18.85156667,0,0
00-01-00 21:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.39233333,0,0
00-01-00 21:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.39233333,0,0
00-01-00 22:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17.08271667,0,0
00-01-00 22:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17.08271667,0,0
00-01-00 23:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15.12928334,0,0
00-01-00 23:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15.12928334,0,0



==> actual_key_sample.dat <==
%% LaTeX2e file `actual_key_sample.dat'
%% generated by the `filecontents' environment
%% from source `EEM20_EnergyCommunities' on 2020/08/07.
%%
time,x1,x2,x3,x4,x5,x6,x7,x8,x9,x10,x11,x12,x13,x14,x15,load,production,actual_surplus
00-01-00 00:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10.86106667,0,0
00-01-00 00:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,10.86106667,0,0
00-01-00 01:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12.65418333,0,0
00-01-00 01:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,12.65418333,0,0
00-01-00 02:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.296666666,0,0
00-01-00 02:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.296666666,0,0
00-01-00 03:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.167516667,0,0
00-01-00 03:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.167516667,0,0
00-01-00 04:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11.01731667,0,0
00-01-00 04:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,11.01731667,0,0
00-01-00 05:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.580366668,0,0
00-01-00 05:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.580366668,0,0
00-01-00 06:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.961216664,0,0
00-01-00 06:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.961216664,0,0
00-01-00 07:00,7.44E-10,1.49E-09,2.23E-09,0.042945511,4.29E-02,4.29E-02,0.129675388,1.30E-01,1.30E-01,1.30E-01,1.30E-01,0.319040209,3.19E-01,0.337139866,3.37E-01,9.748950001,0.337,0
00-01-00 07:30,5.53E-09,1.09E-08,1.63E-08,0.046622368,4.66E-02,4.66E-02,0.137029098,1.37E-01,1.37E-01,1.37E-01,1.37E-01,0.330070781,3.30E-01,0.351847286,3.52E-01,9.748950001,0.352,0
00-01-00 08:00,0.508916643,0.716427026,1.51117741,1.726244077,2.273494458,3.064739841,3.724773174,4.375989838,4.815351268,5.330178317,5.776330365,6.092713698,6.300224081,6.619224081,7.070357413,10.78431667,7.070357413,0
00-01-00 08:30,0.508916667,1.801718154,3.681759643,3.89682631,4.463059643,5.717009641,6.377042974,7.028259641,7.468309641,8.082942973,8.560226306,8.876609639,9.546792971,9.865792971,10.3169263,10.78431667,10.3169263,0
00-01-00 09:00,0.6123,2.017333333,3.821983333,4.081,5.00455,6.437133333,7.274633333,7.839216666,8.366699999,8.819416666,9.464583333,9.788233333,14.09175,14.31326667,14.69565,14.69565,15.27011727,0.574467265
00-01-00 09:30,0.6123,2.017333333,3.821983333,4.081,5.00455,6.437133333,7.274633333,7.839216666,8.366699999,8.819416666,9.464583333,9.788233333,14.09175,14.31326667,14.69565,14.69565,23.17900624,8.483356235
00-01-00 10:00,1.766816667,1.9959949,2.560289797,2.727789797,4.008489797,5.810739769,7.068339769,7.520289769,8.040073102,8.698223102,9.466989769,9.910039769,10.62959949,11.13964949,11.52199949,19.284,11.52199949,0
00-01-00 10:30,1.766816667,3.067233334,4.722966667,4.890466667,6.171166667,7.973416667,9.231016667,9.682966667,10.20275,10.8609,11.62966667,12.07271667,18.3916,18.90165,19.284,19.284,20.00202176,0.71802176
00-01-00 11:00,1.58925,2.813666667,3.67275,3.8863,5.0336,6.932366667,7.510516667,8.357,8.926816667,9.9362,10.68626667,11.1425,17.31128333,17.58345,18.14251667,18.14251667,21.56938893,3.426872258
00-01-00 11:30,1.58925,2.813666667,3.67275,3.8863,5.0336,6.932366667,7.510516667,8.357,8.926816667,9.9362,10.68626667,11.1425,17.31128333,17.58345,18.14251667,18.14251667,24.44025861,6.297741943
00-01-00 12:00,0.804366667,1.966933334,2.765166667,2.976583334,4.085816667,5.839166667,6.357883334,7.335000001,7.822966668,9.037883335,10.07708334,10.50593334,12.90606667,13.08006667,13.79991667,13.79991667,25.49214434,11.69222767
00-01-00 12:30,0.804366667,1.966933334,2.765166667,2.976583334,4.085816667,5.839166667,6.357883334,7.335000001,7.822966668,9.037883335,10.07708334,10.50593334,12.90606667,13.08006667,13.79991667,13.79991667,19.2933668,5.493450134
00-01-00 13:00,0.2751,1.721016667,3.539916667,3.816516667,4.54685,5.8474,6.4849,6.8767,7.57845,8.700866667,9.860733334,10.2767,12.39316667,12.57161667,13.2009,13.2009,14.78753827,1.586638274
00-01-00 13:30,0.2751,1.721016667,3.539916667,3.816516667,4.54685,5.8474,6.4849,6.8767,7.57845,8.700866667,9.860733334,10.2767,12.39316667,12.57161667,13.2009,13.2009,17.8097948,4.608894797
00-01-00 14:00,0.2353,2.35E-01,1.99158436,2.20263436,2.638517693,2.841996805,4.148030138,4.599313471,5.348513471,6.159180138,7.565496805,7.918780138,7.92E+00,8.276813471,8.854880138,15.408,8.854880138,0
00-01-00 14:30,0.2353,0.640736278,2.104441532,2.315491532,2.751374865,3.634623446,4.940656779,5.391940112,6.141140112,6.951806779,8.358123446,8.711406779,8.71E+00,9.069440112,9.647506779,15.408,9.647506779,0
00-01-00 15:00,2.554316667,4.649283334,6.920816667,7.3856,7.787466667,8.759283334,9.594666667,9.98285,10.58358333,11.40656667,12.78208333,13.03483333,13.9209,14.16716667,14.77986667,15.49091667,14.77986667,0
00-01-00 15:30,2.554316665,4.286804414,5.842725508,6.30750884,6.709375506,7.681192168,8.5165755,8.904758832,9.505492164,10.3284755,11.70399216,11.95674216,1.20E+01,12.20300883,12.81570883,15.49091667,12.81570883,0
00-01-00 16:00,2.533127353,2.53E+00,2.53E+00,2.804760686,3.368010686,3.986900019,5.782433352,6.183883352,7.178116685,8.246133352,9.298500019,9.557900019,9.56E+00,9.767566686,10.53428335,17.39761667,10.53428335,0
00-01-00 16:30,2.11E-10,3.85E-10,5.63E-10,0.271633334,0.83488328,8.35E-01,0.919650494,1.321100492,1.32E+00,1.32E+00,1.32E+00,1.580500497,1.58E+00,1.790167164,1.924715651,17.39761667,1.924715651,0
00-01-00 17:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.66213333,0,0
00-01-00 17:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.66213333,0,0
00-01-00 18:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.67795,0,0
00-01-00 18:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.67795,0,0
00-01-00 19:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19.4909,0,0
00-01-00 19:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,19.4909,0,0
00-01-00 20:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18.85156667,0,0
00-01-00 20:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,18.85156667,0,0
00-01-00 21:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.39233333,0,0
00-01-00 21:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,16.39233333,0,0
00-01-00 22:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17.08271667,0,0
00-01-00 22:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,17.08271667,0,0
00-01-00 23:00,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15.12928334,0,0
00-01-00 23:30,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,15.12928334,0,0


